Warm Spitzer IRAC Photometry: dependencies on observing mode and exposure time

We investigate differences in Spitzer/IRAC 3.6 and 4.5micron photometry that depend on observing strategy. Using archival calibration data we perform an in-depth examination of the measured flux densities ("fluxes") of ten calibration stars, observed with all the possible observing strategies. We then quantify differences in the measured fluxes as a function of 1) array mode (full or subarray), 2) exposure time, and 3) dithering versus staring observations. We find that the median fluxes measured for sources observed using the full array are 1.6% and 1% lower than those observed with the subarray at [3.6] and [4.5], respectively. Additionally, we found a dependence on the exposure time such that for [3.6] observations the long frame times are measured to be lower than the short frame times by a median value of 3.4% in full array and 2.9% in subarray. For [4.5] observations the longer frame times are 0.6% and 1.5% in full and subarray respectively. These very small variations will likely only affect science users who require high-precision photometry from multiple different observing modes. We find no statistically significant difference for fluxes obtained with dithered and staring-modes. When considering all stars in the sample, the fractional well depth of the pixel is correlated with the different observed fluxes. We speculate the cause to be a small non-linearity in the pixels at the lowest well depths where deviations from linearity were previously assumed to be negligible.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
